The Pristine survey III: Spectroscopic confirmation of an efficient search for extremely metal-poor stars

The Pristine survey is a narrow-band, photometric survey focused around the wavelength region of the Ca II H & K absorption lines, designed to efficiently search for extremely metal-poor stars. In this work, we use the first results of a medium-resolution spectroscopic follow-up to refine the selection criteria for finding extremely metal-poor stars ($\textrm{[Fe/H]} \leq -3.0$) in the Pristine survey. We consider methods by which stars can be selected from available broad-band and infrared photometry plus the additional Pristine narrow-band photometry. The spectroscopic sample presented in this paper consists of 205 stars in the magnitude range $14 < V < 18$. Applying the photometric selection criteria cuts the sample down to 149 stars, and from these we report a success rate of 70% for finding stars with $\textrm{[Fe/H]} \leq -2.5$ and 22% for finding stars with $\textrm{[Fe/H]} \leq -3.0$. These statistics compare favourably with other surveys that search for extremely metal-poor stars, namely an improvement by a factor of $\sim 4-5$ for recovering stars with $\textrm{[Fe/H]} \leq -3.0$. In addition, Pristine covers a fainter magnitude range than its predecessors, and can thus probe deeper into the Galactic halo.

==> ASCII_table.txt <==
#####Stars with FeH_FERRE of -2.0 should be interpreted as having FeH_FERRE >= -2.0
#Name -  I.D. of star
#RA_SDSS - right ascension SDSS coordinate in h:m:s
#DEC_SDSS - declination SDSS coordinate in d:m:s
#g - SDSS g-band magnitude
#err_g - error in g-band magnitude from SDSS
#i - SDSS i-band magnitude
#err_i - error in i-band magnitude from SDSS
#r - SDSS g-band magnitude
#err_r - error in r-band magnitude from SDSS
#V - V-band magnitude calculated from SDSS g and r by: V = g - 0.5784*(g - r) - 0.0038;  sigma = 0.0054
#CaHK - magnitude from the Pristine narrow-band filter
#FeH_gi - photometric metallicity from g-i calibration
#Prob_25_gi - computed probability for a star to have photometric metallicity < -2.5 from g-i
#FeH_gr - photometric metallicity from g-r calibration
#Prob_25_gi - computed probability for a star to have photometric metallicity < -2.5 from g-r
#FeH_FERRE - spectroscopic metallicity determined by analysis from FERRE
#FeH_FERRE_err - uncertainty in the spectroscopic metallicity
#SN - average signal to noise of the spectrum
#INST - Instrument used to observe the star. Either INT/IDS or WHT/ISIS
#flags - selection criteria that a given star did not pass. See list at the end of Section 4.1 for the criteria corresponding to each number
# Name RA_SDSS	DEC_SDSS g err_g r err_r i err_i V CaHK CaHKerr FeH_gi Prob_25_gi FeH_gr Prob_25_gr FeH_FERRE FeH_FERRE_err SN INST flags
Pristine_180.0866+12.8875 12:00:20.78 12:53:15.00 15.966 0.004 15.483 0.004 15.264 0.004 15.771 16.36 0.02 -3.9 1.00 -3.8 1.00 -2.3 0.2 19 IDS 3
Pristine_180.7460+15.9129 12:02:59.04 15:54:46.44 16.117 0.003 15.914 0.004 15.849 0.004 16.097 16.37 0.02 -3.1 1.00 -3.1 1.00 -3.3 0.4 20 IDS 2
Pristine_181.2156+12.9387 12:04:51.74 12:56:19.32 14.935 0.003 14.689 0.003 14.581 0.004 14.867 15.33 0.02 -2.1 0.03 -2.2 0.03 -2.9 0.4 31 IDS 1
Pristine_182.5908+06.1748 12:10:21.79 6:10:29.28 15.982 0.004 15.721 0.004 15.647 0.004 15.876 17.28 0.02 -99.0 -0.01 -99.0 -0.01 -2.9 0.3 16 IDS 1,3,6,7,8
Pristine_183.5424+13.6790 12:14:10.18 13:40:44.40 15.121 0.003 14.87 0.003 14.773 0.003 15.07 15.42 0.02 -3.0 0.98 -3.0 0.99 -2.0 0.2 24 IDS -
Pristine_184.7471+10.6008 12:18:59.30 10:36:02.88 15.545 0.003 15.096 0.004 14.954 0.004 15.387 15.97 0.02 -3.4 1.00 -3.5 1.00 -2.0 - 27 IDS -
Pristine_185.0736+15.1006 12:20:17.66 15:06:02.16 15.327 0.004 14.895 0.003 14.721 0.004 15.177 15.84 0.02 -2.8 0.97 -2.8 0.97 -2.4 0.2 27 IDS -
Pristine_185.1560+06.1746 12:20:37.44 6:10:28.56 16.076 0.004 15.789 0.004 15.685 0.004 15.97 16.53 0.02 -1.8 0.00 -1.9 0.00 -2.0 - 17 IDS 1
Pristine_185.6263+06.1900 12:22:30.31 6:11:24.00 15.226 0.004 15.026 0.003 14.967 0.003 15.183 15.46 0.02 -3.3 1.00 -3.2 1.00 -2.9 0.2 31 IDS -
Pristine_186.5993+15.0468 12:26:23.83 15:02:48.48 15.148 0.003 14.903 0.004 14.798 0.004 15.107 15.49 0.02 -2.5 0.57 -2.6 0.63 -2.4 0.3 27 IDS -
Pristine_189.6922+12.6743 12:38:46.13 12:40:27.48 14.949 0.003 14.717 0.004 14.661 0.004 14.939 15.25 0.02 -2.7 0.81 -2.8 0.98 -2.3 0.2 47 IDS -
Pristine_192.3242+13.3956 12:49:17.81 13:23:44.16 15.69 0.003 15.385 0.004 15.276 0.004 15.606 16.05 0.02 -2.9 0.96 -2.9 0.97 -3.2 0.3 23 IDS -
Pristine_194.9935+12.0585 12:59:58.44 12:03:30.60 15.362 0.003 15.022 0.004 14.906 0.004 15.251 15.81 0.02 -2.4 0.24 -2.5 0.41 -3.0 0.3 26 IDS -
Pristine_195.2173+11.4544 13:00:52.15 11:27:15.84 15.216 0.004 14.98 0.003 14.905 0.004 15.163 15.50 0.02 -3.0 0.98 -3.0 1.00 -2.8 0.3 39 IDS -
Pristine_196.5342+15.6096 13:06:08.21 15:36:34.56 15.837 0.003 15.483 0.003 15.372 0.003 15.723 16.50 0.02 -1.0 0.00 -1.1 0.00 -2.0 - 16 IDS 1,3
Pristine_196.5626+15.6328 13:06:15.02 15:37:58.08 15.418 0.003 14.993 0.003 14.859 0.003 15.262 16.20 0.02 -1.0 0.00 -1.1 0.00 -2.0 - 20 IDS 1,3
Pristine_196.8143+15.2304 13:07:15.43 15:13:49.44 15.27 0.003 14.927 0.003 14.774 0.003 15.147 15.62 0.02 -3.5 1.00 -3.3 1.00 -2.5 0.2 37 IDS -
Pristine_199.9111+15.3811 13:19:38.66 15:22:51.96 16.102 0.004 15.74 0.003 15.622 0.004 15.96 16.80 0.02 -0.9 0.00 -1.0 0.00 -2.0 - 21 IDS 1,3
Pristine_200.0374+15.6737 13:20:08.98 15:40:25.32 15.371 0.004 15.046 0.004 14.944 0.004 15.256 16.00 0.02 -1.0 0.00 -1.1 0.00 -2.0 - 20 IDS 1,3
Pristine_200.1634+13.3103 13:20:39.22 13:18:37.08 15.711 0.004 15.271 0.004 15.068 0.004 15.534 16.25 0.02 -2.9 0.99 -2.7 0.92 -2.6 0.2 24 IDS -
Pristine_200.2499+15.2205 13:20:59.98 15:13:13.80 15.495 0.004 15.205 0.004 15.11 0.005 15.395 16.04 0.02 -1.2 0.00 -1.4 0.00 -2.0 - 26 IDS 1,3
Pristine_201.1649+06.1065 13:24:39.58 6:06:23.40 14.983 0.003 14.572 0.003 14.396 0.003 14.842 15.45 0.02 -3.0 1.00 -3.0 0.99 -2.6 0.2 44 IDS -
Pristine_203.9324+06.1919 13:35:43.78 6:11:30.84 15.064 0.004 14.846 0.004 14.756 0.004 15.036 15.36 0.02 -2.9 0.95 -2.9 1.00 -2.1 0.2 16 IDS -
Pristine_205.4032+06.7534 13:41:36.77 6:45:12.24 15.074 0.003 14.863 0.004 14.805 0.004 15.022 15.34 0.02 -3.0 0.99 -3.1 1.00 -2.8 0.8 11 IDS -
Pristine_208.1381+13.9418 13:52:33.14 13:56:30.48 15.769 0.004 15.204 0.004 14.936 0.004 15.518 16.43 0.02 -3.1 1.00 -2.9 1.00 -2.7 0.2 21 IDS -
Pristine_209.4217+11.3424 13:57:41.21 11:20:32.64 15.945 0.004 15.723 0.004 15.633 0.005 15.881 16.19 0.02 -3.4 1.00 -3.3 1.00 -3.3 0.3 16 IDS -
Pristine_210.7391+07.0051 14:02:57.38 7:00:18.36 15.39 0.004 15.138 0.004 15.048 0.005 15.318 15.69 0.02 -3.0 0.97 -3.0 0.99 -2.1 0.4 11 IDS -
Pristine_211.2765+10.3278 14:05:06.36 10:19:40.08 14.823 0.004 14.525 0.003 14.424 0.004 14.708 15.23 0.02 -2.3 0.14 -2.3 0.23 -2.0 - 34 IDS 1
Pristine_212.6371+13.4345 14:10:32.90 13:26:04.20 16.238 0.004 15.791 0.004 15.602 0.004 16.054 16.76 0.02 -2.9 0.99 -2.8 0.99 -2.7 0.2 25 IDS 3
Pristine_214.9936+11.5186 14:19:58.46 11:31:06.96 16.103 0.004 15.526 0.005 15.305 0.005 15.864 16.67 0.02 -3.5 1.00 -3.6 1.00 -2.2 0.2 26 IDS -
Pristine_215.2714+14.8912 14:21:05.14 14:53:28.32 14.767 0.003 14.553 0.004 14.481 0.003 14.705 15.09 0.02 -2.5 0.51 -2.7 0.90 -2.8 0.5 12 IDS -
Pristine_215.7906+10.6333 14:23:09.74 10:37:59.88 15.264 0.004 14.951 0.004 14.826 0.005 15.168 15.67 0.02 -2.6 0.61 -2.5 0.52 -2.2 0.2 37 IDS -
Pristine_216.1174+15.9964 14:24:28.18 15:59:47.04 15.737 0.003 15.357 0.003 15.217 0.003 15.594 16.18 0.02 -2.8 0.92 -2.9 0.97 -3.0 0.2 25 IDS -
Pristine_217.5049+14.2313 14:30:01.18 14:13:52.68 15.108 0.003 14.693 0.004 14.513 0.004 14.956 15.55 0.02 -3.3 1.00 -3.2 1.00 -2.7 0.2 13 IDS 2
Pristine_217.5786+14.0379 14:30:18.86 14:02:16.44 14.75 0.003 14.155 0.004 13.901 0.004 14.494 15.43 0.02 -3.0 1.00 -3.0 1.00 -2.5 0.2 39 IDS -
Pristine_217.6444+15.9633 14:30:34.66 15:57:47.88 14.879 0.003 14.666 0.004 14.597 0.004 14.851 15.18 0.02 -2.7 0.83 -2.8 0.99 -2.3 0.4 42 IDS -
Pristine_218.4256+07.5213 14:33:42.14 7:31:16.68 14.652 0.008 13.728 0.003 14.022 0.005 14.187 15.19 0.02 -2.8 0.94 -99.0 -0.01 -2.0 - 28 IDS 2,5
Pristine_218.5481+07.0696 14:34:11.54 7:04:10.56 15.636 0.004 15.425 0.004 15.358 0.004 15.599 15.86 0.02 -3.4 1.00 -3.3 1.00 -3.2 0.2 37 IDS -
Pristine_218.8535+15.9616 14:35:24.84 15:57:41.76 15.402 0.004 14.845 0.004 14.628 0.005 15.155 16.03 0.02 -2.9 1.00 -3.0 1.00 -2.6 0.2 21 IDS -
Pristine_218.9635+15.9135 14:35:51.24 15:54:48.60 16.181 0.004 15.856 0.004 15.715 0.005 16.068 16.55 0.02 -3.1 1.00 -2.9 0.98 -3.3 0.2 34 IDS -
Pristine_219.1019+07.9711 14:36:24.46 7:58:15.96 16.198 0.004 15.761 0.005 15.57 0.005 16.022 16.68 0.02 -3.2 1.00 -3.1 1.00 -2.8 0.2 22 IDS -
Pristine_219.2930+07.7621 14:37:10.32 7:45:43.56 15.507 0.004 15.265 0.004 15.169 0.004 15.45 15.83 0.02 -2.7 0.84 -2.8 0.92 -2.4 0.4 12 IDS -
Pristine_219.7158+09.1998 14:38:51.79 9:11:59.28 15.397 0.004 14.976 0.004 14.789 0.004 15.246 15.97 0.02 -2.4 0.22 -2.3 0.10 -2.5 0.3 38 IDS 1
Pristine_220.3749+13.8839 14:41:29.98 13:53:02.04 15.973 0.004 15.5 0.005 15.284 0.005 15.759 16.54 0.02 -2.8 0.99 -2.7 0.95 -2.8 0.3 15 IDS -
Pristine_220.4513+08.3535 14:41:48.31 8:21:12.60 15.445 0.003 15.151 0.003 15.019 0.004 15.36 15.91 0.02 -2.0 0.00 -1.9 0.00 -2.8 0.3 31 IDS 1
Pristine_221.7177+13.4430 14:46:52.25 13:26:34.80 16.12 0.003 15.781 0.004 15.615 0.004 15.987 16.56 0.02 -2.7 0.85 -2.5 0.46 -2.7 0.2 19 IDS -
Pristine_224.3564+13.4197 14:57:25.54 13:25:10.92 15.056 0.003 14.662 0.004 14.498 0.004 14.901 15.53 0.02 -2.8 0.95 -2.8 0.94 -2.9 0.2 11 IDS -
Pristine_225.3442+14.9915 15:01:22.61 14:59:29.40 14.851 0.004 14.558 0.004 14.443 0.005 14.78 15.26 0.02 -2.3 0.21 -2.3 0.17 -2.4 0.4 12 IDS 1
Pristine_225.7478+15.9685 15:02:59.47 15:58:06.60 16.041 0.004 15.66 0.004 15.507 0.004 15.91 16.45 0.02 -3.2 1.00 -3.2 1.00 -2.9 0.3 12 IDS -
Pristine_225.9866+07.0735 15:03:56.78 7:04:24.60 15.152 0.004 14.552 0.004 14.298 0.004 14.9 15.93 0.02 -2.6 0.68 -2.6 0.78 -2.6 0.2 13 IDS -
Pristine_226.8335+09.6039 15:07:20.04 9:36:14.04 16.012 0.004 15.433 0.005 15.308 0.005 15.787 16.49 0.02 -3.6 1.00 -3.9 1.00 -2.7 0.4 16 IDS 2
Pristine_227.0258+06.9721 15:08:06.19 6:58:19.56 15.893 0.004 15.449 0.004 15.253 0.005 15.744 16.39 0.02 -3.1 1.00 -3.0 1.00 -2.8 0.2 25 IDS -
Pristine_227.2895+01.3378 15:09:09.48 1:20:16.08 13.886 0.009 13.251 0.003 13.361 0.001 13.68 14.46 0.02 -1.8 0.00 -3.9 1.00 -2.0 - 24 IDS 2
Pristine_227.4760+15.0998 15:09:54.24 15:05:59.28 15.596 0.004 15.051 0.004 14.792 0.004 15.389 16.26 0.02 -2.9 1.00 -2.7 0.96 -2.7 0.2 20 IDS -
Pristine_228.1511+15.0479 15:12:36.26 15:02:52.44 15.665 0.004 15.396 0.004 15.27 0.005 15.602 15.96 0.02 -3.4 1.00 -3.1 1.00 -2.7 0.2 28 IDS -
Pristine_228.5401+00.1037 15:14:09.62 0:06:13.32 15.92 0.004 15.446 0.005 15.257 0.005 15.807 16.51 0.02 -2.6 0.66 -2.6 0.79 -2.9 0.2 14 IDS -
Pristine_229.8313+02.0847 15:19:19.51 2:05:04.92 15.065 0.004 14.901 0.004 14.839 0.004 15.093 15.24 0.02 -3.8 1.00 -3.6 1.00 -2.0 - 35 IDS -
Pristine_229.8912+00.1105 15:19:33.89 0:06:37.80 14.395 0.003 13.533 0.003 13.652 0.0 14.095 14.92 0.02 -3.5 1.00 -99.0 -0.01 -2.0 - 24 IDS 2,5
Pristine_230.0275+12.3963 15:20:06.60 12:23:46.68 15.828 0.004 15.366 0.005 15.169 0.005 15.696 16.38 0.02 -2.8 0.98 -2.8 0.97 -2.8 0.2 14 IDS 3
Pristine_230.0697+02.5059 15:20:16.73 2:30:21.24 17.602 0.006 17.207 0.005 16.875 0.006 17.494 18.00 0.02 -4.0 1.00 -3.4 1.00 -2.0 - 26 ISIS -
Pristine_230.0855+14.2447 15:20:20.52 14:14:40.92 16.231 0.004 15.819 0.005 15.631 0.005 16.127 16.73 0.02 -2.8 0.97 -2.7 0.85 -2.8 0.2 19 IDS -
Pristine_230.1702+01.6717 15:20:40.85 1:40:18.12 16.338 0.004 16.043 0.005 15.916 0.005 16.316 16.72 0.02 -2.7 0.83 -2.6 0.67 -2.4 0.2 34 ISIS -
Pristine_230.4662+06.5251 15:21:51.89 6:31:30.36 14.502 0.002 13.71 0.004 13.785 0.001 14.165 15.00 0.02 -3.5 1.00 -99.0 -0.01 -2.0 - 36 IDS 2,5
Pristine_230.8834+07.0133 15:23:32.02 7:00:47.88 15.35 0.005 14.712 0.005 14.834 0.001 15.099 15.82 0.02 -2.5 0.47 -4.0 1.00 -2.0 0.2 12 IDS -
Pristine_230.9059+08.5748 15:23:37.42 8:34:29.28 16.83 0.005 16.379 0.004 16.186 0.005 16.675 17.35 0.02 -3.0 1.00 -2.9 1.00 -2.7 0.2 27 ISIS -
Pristine_230.9962+07.4789 15:23:59.09 7:28:44.04 15.892 0.004 15.785 0.005 15.389 0.006 15.942 15.66 0.02 -99.0 -0.01 -99.0 -0.01 -2.0 - 43 IDS 1,3,6,7,8
Pristine_231.0319+06.4866 15:24:07.66 6:29:11.76 14.597 0.003 13.778 0.004 13.937 0.001 14.255 15.05 0.02 -3.6 1.00 -99.0 -0.01 -2.0 - 22 IDS 2,5
Pristine_231.0512+01.7469 15:24:12.29 1:44:48.84 16.308 0.004 16.025 0.004 15.92 0.004 16.312 16.64 0.02 -3.0 0.97 -2.9 0.98 -2.7 0.3 32 ISIS -
Pristine_231.2817+06.4018 15:25:07.61 6:24:06.48 14.614 0.008 13.87 0.004 14.087 0.002 14.298 14.99 0.02 -3.5 1.00 -99.0 -0.01 -2.0 - 24 IDS 2,5
Pristine_231.8663+06.4282 15:27:27.91 6:25:41.52 16.09 0.004 15.687 0.004 15.509 0.004 15.977 16.54 0.02 -3.2 1.00 -3.1 1.00 -2.9 0.2 13 IDS -
Pristine_232.1087+11.4845 15:28:26.09 11:29:04.20 15.01 0.004 14.819 0.004 14.769 0.004 15.013 15.29 0.02 -2.8 0.93 -2.9 1.00 -2.5 0.2 16 IDS -
Pristine_232.5115+09.4418 15:30:02.76 9:26:30.48 16.053 0.004 15.751 0.004 15.62 0.004 15.994 16.43 0.02 -2.8 0.94 -2.7 0.83 -2.8 0.4 31 IDS -
Pristine_232.8039+06.1178 15:31:12.94 6:07:04.08 15.001 0.004 14.329 0.004 14.336 0.002 14.763 15.75 0.02 -1.7 0.00 -3.2 1.00 -3.0 0.2 26 IDS -
Pristine_233.0601+12.6243 15:32:14.42 12:37:27.48 14.716 0.004 14.431 0.004 14.315 0.005 14.668 15.11 0.02 -2.4 0.37 -2.4 0.29 -2.2 0.3 16 IDS -
Pristine_233.9251+06.1064 15:35:42.02 6:06:23.04 15.971 0.004 15.722 0.004 15.642 0.004 16.004 16.24 0.02 -3.3 1.00 -3.2 1.00 -2.3 0.3 32 ISIS -
Pristine_234.2329+14.9813 15:36:55.90 14:58:52.68 15.678 0.004 15.201 0.005 15.006 0.005 15.521 16.21 0.02 -3.0 1.00 -2.9 1.00 -2.9 0.2 22 IDS -
Pristine_234.7576+12.4819 15:39:01.82 12:28:54.84 14.965 0.003 14.476 0.003 14.265 0.003 14.812 15.53 0.02 -3.0 1.00 -2.9 1.00 -2.9 0.4 12 IDS -
Pristine_234.9126+07.4292 15:39:39.02 7:25:45.12 15.343 0.004 14.753 0.004 14.489 0.004 15.138 16.09 0.02 -2.7 0.96 -2.6 0.91 -2.8 0.8 8 IDS -
Pristine_234.9577+15.7878 15:39:49.85 15:47:16.08 15.771 0.004 15.469 0.004 15.357 0.004 15.708 16.19 0.02 -2.3 0.13 -2.3 0.14 -2.6 0.3 25 IDS 1
Pristine_235.1394+08.0068 15:40:33.46 8:00:24.48 16.673 0.004 16.374 0.004 16.255 0.005 16.639 17.02 0.02 -3.0 0.98 -2.9 0.97 -3.0 0.3 19 ISIS -
Pristine_235.1449+08.7463 15:40:34.78 8:44:46.68 14.627 0.004 14.327 0.004 14.2 0.004 14.582 14.98 0.02 -3.0 0.99 -2.9 0.96 -2.8 0.3 15 IDS -
Pristine_235.2891+06.3170 15:41:09.38 6:19:01.20 16.379 0.004 16.148 0.004 16.074 0.005 16.452 16.69 0.02 -2.7 0.80 -2.8 0.97 -2.6 0.2 26 ISIS -
Pristine_235.6826+06.9339 15:42:43.82 6:56:02.04 16.408 0.004 16.033 0.004 15.846 0.004 16.33 16.87 0.02 -2.9 0.98 -2.7 0.79 -2.5 0.2 24 ISIS -
Pristine_235.8097+09.4306 15:43:14.33 9:25:50.16 17.956 0.006 17.629 0.007 17.512 0.007 17.882 18.31 0.02 -3.1 1.00 -3.2 1.00 -2.7 0.2 25 ISIS -
Pristine_236.7139+09.6084 15:46:51.34 9:36:30.24 14.518 0.003 14.169 0.003 13.526 0.001 14.444 15.21 0.02 -3.8 1.00 -0.9 0.00 -2.0 - 24 IDS 5
Pristine_236.7267+06.4642 15:46:54.41 6:27:51.12 15.151 0.004 14.949 0.004 14.879 0.004 15.181 15.44 0.02 -2.8 0.94 -2.9 1.00 -2.5 0.2 23 IDS -
Pristine_236.9604+11.6155 15:47:50.50 11:36:55.80 15.733 0.004 15.242 0.004 15.012 0.004 15.628 16.26 0.02 -3.3 1.00 -3.1 1.00 -3.5 0.3 25 IDS -
Pristine_236.9835+09.5045 15:47:56.04 9:30:16.20 15.591 0.004 15.084 0.004 14.801 0.004 15.435 16.21 0.02 -3.1 1.00 -2.7 0.93 -2.0 - 19 IDS 2
Pristine_237.0430+09.4472 15:48:10.32 9:26:49.92 15.741 0.003 15.522 0.004 15.437 0.004 15.748 16.06 0.02 -2.6 0.71 -2.7 0.95 -2.8 0.4 26 IDS -
Pristine_237.0704+07.1526 15:48:16.90 7:09:09.36 17.257 0.006 16.816 0.006 16.533 0.005 17.096 17.71 0.02 -3.8 1.00 -3.3 1.00 -2.0 - 77 ISIS -
Pristine_237.2207+10.9312 15:48:52.97 10:55:52.32 14.869 0.003 14.679 0.004 14.618 0.004 14.933 15.14 0.02 -2.9 0.96 -2.9 1.00 -2.6 0.3 20 IDS -
Pristine_237.2591+15.6570 15:49:02.18 15:39:25.20 14.654 0.003 14.425 0.003 14.357 0.003 14.626 14.99 0.02 -2.4 0.26 -2.6 0.67 -2.4 0.5 13 IDS -
Pristine_237.4024+10.7238 15:49:36.58 10:43:25.68 14.578 0.003 14.288 0.004 14.174 0.004 14.587 14.98 0.02 -2.3 0.23 -2.3 0.20 -2.0 - 24 IDS 1
Pristine_237.4271+13.5361 15:49:42.50 13:32:09.96 14.884 0.004 14.624 0.004 14.557 0.005 14.856 15.26 0.02 -2.2 0.05 -2.4 0.28 -2.4 0.2 24 IDS -
Pristine_237.5278+12.2989 15:50:06.67 12:17:56.04 14.926 0.004 14.43 0.004 13.447 0.002 14.759 16.18 0.02 -3.0 1.00 -0.0 0.00 -2.0 - 10 IDS 3,5
Pristine_237.7001+10.2712 15:50:48.02 10:16:16.32 14.968 0.003 14.8 0.004 14.752 0.004 15.045 15.26 0.02 -2.6 0.58 -2.7 0.94 -3.0 0.3 21 IDS -
Pristine_237.8246+10.1427 15:51:17.90 10:08:33.72 15.169 0.003 14.74 0.004 14.543 0.004 15.082 15.67 0.02 -3.0 1.00 -2.9 0.99 -3.5 0.5 10 IDS -
Pristine_238.6622+13.7036 15:54:38.93 13:42:12.96 15.315 0.004 14.678 0.004 14.396 0.005 15.074 16.08 0.02 -3.1 1.00 -2.9 1.00 -2.6 0.4 10 IDS 3
Pristine_238.7688+09.7066 15:55:04.51 9:42:23.76 15.43 0.004 15.023 0.004 14.845 0.004 15.316 15.91 0.02 -2.9 0.99 -2.8 0.96 -3.2 0.2 21 IDS -
Pristine_238.9362+15.0744 15:55:44.69 15:04:27.84 15.314 0.004 14.959 0.004 14.83 0.004 15.252 15.79 0.02 -2.3 0.12 -2.3 0.22 -2.6 0.2 22 IDS 1
Pristine_239.0628+09.3371 15:56:15.07 9:20:13.56 16.322 0.005 16.13 0.004 16.07 0.005 16.339 16.60 0.02 -2.9 0.96 -2.9 1.00 -3.1 0.2 29 ISIS -
Pristine_239.2263+13.9174 15:56:54.31 13:55:02.64 15.608 0.004 15.349 0.004 15.242 0.005 15.602 15.94 0.02 -2.8 0.90 -2.8 0.89 -2.9 0.4 21 IDS -
Pristine_239.2982+15.0752 15:57:11.57 15:04:30.72 16.003 0.004 15.762 0.004 15.678 0.005 15.99 16.32 0.02 -2.7 0.75 -2.8 0.92 -2.8 0.3 21 IDS -
Pristine_239.4405+07.9296 15:57:45.72 7:55:46.56 16.902 0.005 16.516 0.005 16.36 0.005 16.802 17.29 0.02 -3.5 1.00 -3.4 1.00 -2.0 - 25 ISIS 3
Pristine_239.4597+08.7620 15:57:50.33 8:45:43.20 15.214 0.004 14.675 0.005 14.43 0.005 15.034 15.89 0.02 -2.7 0.92 -2.6 0.75 -2.4 0.2 34 IDS -
Pristine_239.8540+07.7592 15:59:24.96 7:45:33.12 14.974 0.004 14.535 0.004 14.37 0.005 14.847 15.51 0.02 -2.6 0.75 -2.7 0.90 -2.2 0.3 13 IDS -
Pristine_239.9585+08.8006 15:59:50.04 8:48:02.16 15.304 0.003 14.783 0.004 14.561 0.004 15.139 15.97 0.02 -2.5 0.61 -2.5 0.56 -2.6 0.3 13 IDS -
Pristine_240.2674+11.4682 16:01:04.18 11:28:05.52 15.136 0.003 14.827 0.004 14.728 0.004 15.14 15.55 0.02 -2.3 0.17 -2.4 0.36 -2.3 0.3 26 IDS -
Pristine_240.4216+09.6761 16:01:41.18 9:40:33.96 14.924 0.003 14.438 0.004 14.211 0.004 14.765 15.48 0.02 -3.1 1.00 -2.9 1.00 -2.9 0.2 49 IDS -
Pristine_240.7281+08.8023 16:02:54.74 8:48:08.28 15.899 0.004 15.537 0.005 15.368 0.005 15.839 16.27 0.02 -3.5 1.00 -3.3 1.00 -2.8 0.2 11 IDS -
Pristine_240.8159+15.1673 16:03:15.82 15:10:02.28 14.997 0.004 14.737 0.004 14.652 0.004 14.982 15.37 0.02 -2.3 0.15 -2.4 0.34 -2.8 0.4 22 IDS -
Pristine_240.8957+08.4476 16:03:34.97 8:26:51.36 16.692 0.006 15.711 0.005 16.353 0.014 16.309 16.93 0.02 -3.5 1.00 -99.0 -0.01 -2.0 - 32 ISIS 3,5
Pristine_241.0347+08.8942 16:04:08.33 8:53:39.12 17.283 0.005 17.092 0.006 17.036 0.006 17.327 17.52 0.02 -3.2 1.00 -3.2 1.00 -2.7 0.2 33 ISIS -
Pristine_241.1186+09.4156 16:04:28.46 9:24:56.16 14.499 0.003 14.221 0.004 14.117 0.004 14.482 14.90 0.02 -2.2 0.13 -2.3 0.17 -2.8 0.3 20 IDS 1
Pristine_241.9799+15.6409 16:07:55.18 15:38:27.24 15.219 0.004 14.827 0.004 14.661 0.004 15.123 15.76 0.02 -2.3 0.10 -2.2 0.07 -2.5 0.3 17 IDS 1
Pristine_242.0103+12.8958 16:08:02.47 12:53:44.88 14.697 0.003 14.266 0.004 13.646 0.001 14.59 15.61 0.02 -2.8 1.00 -0.6 0.00 -2.0 - 26 IDS 5
Pristine_242.3555+07.9425 16:09:25.32 7:56:33.00 14.828 0.003 14.609 0.004 14.515 0.003 14.842 15.14 0.02 -2.7 0.83 -2.8 0.97 -2.5 0.2 32 IDS -
Pristine_242.4194+13.3281 16:09:40.66 13:19:41.16 15.666 0.004 15.354 0.004 15.236 0.004 15.607 16.05 0.02 -2.7 0.82 -2.7 0.80 -2.9 0.3 18 IDS -
Pristine_242.4749+06.9229 16:09:53.98 6:55:22.44 15.617 0.004 15.278 0.004 15.153 0.005 15.605 16.03 0.02 -2.7 0.85 -2.8 0.89 -2.2 0.2 32 IDS -
Pristine_242.7496+10.0863 16:10:59.90 10:05:10.68 15.393 0.003 14.854 0.003 14.608 0.003 15.238 16.02 0.02 -3.0 1.00 -2.8 1.00 -3.1 0.2 20 IDS -
Pristine_242.8095+15.5150 16:11:14.28 15:30:54.00 15.425 0.003 14.907 0.003 14.809 0.003 15.255 15.79 0.02 -3.9 1.00 -4.0 1.00 -2.0 - 22 IDS 2
Pristine_242.9013+12.6366 16:11:36.31 12:38:11.76 15.514 0.004 15.157 0.004 15.022 0.005 15.445 15.94 0.02 -2.7 0.85 -2.7 0.88 -2.8 0.2 20 IDS -
Pristine_243.0700+10.6055 16:12:16.80 10:36:19.80 14.723 0.003 14.501 0.004 14.42 0.004 14.761 15.05 0.02 -2.5 0.48 -2.6 0.84 -2.7 0.3 27 IDS -
Pristine_243.2580+06.9288 16:13:01.92 6:55:43.68 16.384 0.004 15.974 0.004 15.789 0.004 16.333 16.82 0.02 -3.3 1.00 -3.2 1.00 -2.9 0.2 25 ISIS -
Pristine_243.2649+06.4249 16:13:03.58 6:25:29.64 15.947 0.004 15.442 0.005 15.223 0.005 15.821 16.55 0.02 -2.8 0.99 -2.7 0.97 -2.3 0.3 16 IDS -
Pristine_243.3979+06.1645 16:13:35.50 6:09:52.20 15.378 0.004 14.824 0.004 14.572 0.004 15.217 16.01 0.02 -3.1 1.00 -2.9 1.00 -2.5 0.2 18 IDS -
Pristine_243.4204+13.9614 16:13:40.90 13:57:41.04 15.208 0.003 14.744 0.004 14.66 0.004 15.106 15.57 0.02 -3.7 1.00 -3.9 1.00 -2.0 - 12 IDS 2
Pristine_243.5458+12.5189 16:14:10.99 12:31:08.04 17.117 0.005 16.491 0.005 16.368 0.005 16.897 17.62 0.02 -3.7 1.00 -4.0 1.00 -2.0 - 19 ISIS 2
Pristine_243.6438+09.3314 16:14:34.51 9:19:53.04 16.13 0.003 15.413 0.003 15.219 0.003 15.851 16.84 0.02 -3.4 1.00 -3.8 1.00 -2.0 - 25 IDS 2
Pristine_243.6868+06.3196 16:14:44.83 6:19:10.56 15.54 0.004 15.08 0.005 14.876 0.005 15.458 16.14 0.02 -2.5 0.63 -2.5 0.49 -2.4 0.2 36 IDS -
Pristine_243.8389+06.9966 16:15:21.34 6:59:47.76 14.715 0.004 14.436 0.005 14.316 0.004 14.749 15.14 0.02 -2.1 0.04 -2.1 0.01 -2.5 0.2 25 IDS 1
Pristine_243.8674+08.9254 16:15:28.18 8:55:31.44 15.222 0.003 14.975 0.003 14.9 0.003 15.199 15.58 0.02 -2.3 0.16 -2.5 0.47 -3.1 0.4 23 IDS -
Pristine_243.9374+09.2219 16:15:44.98 9:13:18.84 15.527 0.003 14.991 0.004 14.755 0.004 15.349 16.23 0.02 -2.5 0.54 -2.5 0.38 -2.7 0.2 22 IDS -
Pristine_244.3584+15.0889 16:17:26.02 15:05:20.04 16.229 0.004 15.734 0.005 15.513 0.005 16.072 16.76 0.02 -3.3 1.00 -3.1 1.00 -2.8 0.2 16 IDS -
Pristine_244.4628+15.1480 16:17:51.07 15:08:52.80 16.231 0.004 15.93 0.005 15.855 0.005 16.187 16.45 0.02 -4.0 1.00 -3.8 1.00 -2.6 0.2 37 ISIS 2
Pristine_244.4959+09.0688 16:17:59.02 9:04:07.68 16.102 0.004 15.802 0.004 15.648 0.005 16.064 16.47 0.02 -3.0 0.99 -2.7 0.88 -3.2 0.3 22 ISIS -
Pristine_244.6626+13.3355 16:18:39.02 13:20:07.80 15.425 0.004 15.076 0.005 14.992 0.005 15.397 15.84 0.02 -2.5 0.41 -2.8 0.92 -2.0 0.2 21 IDS 2
Pristine_244.7079+06.1133 16:18:49.90 6:06:47.88 16.297 0.004 15.754 0.005 15.506 0.005 16.161 16.93 0.02 -3.0 1.00 -2.9 1.00 -2.4 0.2 35 ISIS -
Pristine_244.8067+06.8996 16:19:13.61 6:53:58.56 17.399 0.006 16.923 0.005 16.811 0.005 17.297 17.85 0.02 -3.2 1.00 -3.5 1.00 -2.0 - 28 ISIS -
Pristine_244.9668+10.3654 16:19:52.03 10:21:55.44 16.167 0.004 15.735 0.004 15.551 0.004 16.075 16.67 0.02 -2.9 1.00 -2.9 0.99 -2.9 0.2 17 IDS -
Pristine_245.1095+08.8947 16:20:26.28 8:53:40.92 14.427 0.008 13.66 0.004 13.812 0.001 14.184 14.94 0.02 -2.8 0.96 -99.0 -0.01 -2.1 0.2 15 IDS 2,5
Pristine_245.3706+14.7397 16:21:28.94 14:44:22.92 15.741 0.004 15.246 0.004 15.025 0.004 15.601 16.30 0.02 -3.0 1.00 -2.9 1.00 -2.6 0.2 23 IDS -
Pristine_245.4089+15.9988 16:21:38.14 15:59:55.68 15.488 0.003 15.004 0.004 14.795 0.004 15.351 16.08 0.02 -2.7 0.94 -2.7 0.91 -2.6 0.2 24 IDS -
Pristine_245.8503+08.9404 16:23:24.07 8:56:25.44 17.106 0.004 16.7 0.004 16.524 0.005 17.066 17.60 0.02 -2.8 0.93 -2.7 0.85 -2.8 0.2 24 ISIS -
Pristine_245.9649+06.8834 16:23:51.58 6:53:00.24 16.429 0.004 16.007 0.004 15.831 0.004 16.395 16.85 0.02 -3.5 1.00 -3.4 1.00 -3.3 0.3 15 ISIS -
Pristine_245.9682+11.3390 16:23:52.37 11:20:20.40 15.069 0.004 14.528 0.004 14.289 0.005 15.011 15.77 0.02 -2.6 0.71 -2.5 0.58 -2.4 0.5 10 IDS -
Pristine_246.1790+06.4380 16:24:42.96 6:26:16.80 15.938 0.004 15.403 0.005 15.155 0.005 15.836 16.55 0.02 -3.1 1.00 -2.9 1.00 -2.9 0.2 19 IDS -
Pristine_246.4266+15.7193 16:25:42.38 15:43:09.48 15.11 0.003 14.869 0.003 14.801 0.003 15.113 15.47 0.02 -2.2 0.07 -2.4 0.33 -2.2 0.2 20 IDS -
Pristine_246.8796+06.2331 16:27:31.10 6:13:59.16 15.352 0.004 15.126 0.004 15.042 0.004 15.404 15.66 0.02 -2.8 0.88 -2.8 0.98 -3.3 0.4 16 IDS -
Pristine_247.2115+06.6348 16:28:50.76 6:38:05.28 15.554 0.004 14.921 0.004 14.647 0.004 15.389 16.33 0.02 -2.9 1.00 -2.8 1.00 -3.4 0.3 13 IDS -
Pristine_247.5867+06.2032 16:30:20.81 6:12:11.52 15.676 0.004 15.488 0.004 15.43 0.004 15.757 15.95 0.02 -2.9 0.97 -2.9 1.00 -3.4 0.4 27 IDS -
Pristine_247.5987+09.3352 16:30:23.69 9:20:06.72 15.67 0.004 15.14 0.005 14.894 0.005 15.581 16.33 0.02 -2.7 0.97 -2.6 0.83 -2.6 0.2 28 IDS -
Pristine_247.6098+09.5714 16:30:26.35 9:34:17.04 15.327 0.004 15.114 0.004 15.044 0.004 15.42 15.62 0.02 -2.8 0.92 -2.9 1.00 -2.8 0.2 15 IDS -
Pristine_247.7119+09.6700 16:30:50.86 9:40:12.00 15.377 0.004 15.138 0.004 15.049 0.004 15.461 15.66 0.02 -3.0 0.99 -3.0 1.00 -2.4 0.4 24 IDS -
Pristine_247.7829+07.2766 16:31:07.90 7:16:35.76 17.51 0.006 17.077 0.006 16.894 0.006 17.513 17.99 0.02 -3.1 1.00 -3.1 1.00 -2.7 0.3 12 ISIS -
Pristine_247.9907+12.8602 16:31:57.77 12:51:36.72 15.811 0.004 15.297 0.004 15.072 0.004 15.672 16.38 0.02 -3.1 1.00 -3.0 1.00 -3.4 0.2 25 IDS 2
Pristine_248.3876+12.8529 16:33:33.02 12:51:10.44 15.211 0.004 14.759 0.003 14.556 0.003 15.131 15.79 0.02 -2.6 0.70 -2.5 0.51 -2.8 0.3 17 IDS -
Pristine_248.4191+09.6331 16:33:40.58 9:37:59.16 15.744 0.004 15.33 0.005 15.162 0.005 15.742 16.28 0.02 -2.5 0.48 -2.5 0.50 -2.4 0.2 26 IDS -
Pristine_248.7469+15.0321 16:34:59.26 15:01:55.56 15.438 0.003 15.086 0.003 14.935 0.003 15.439 15.87 0.02 -2.7 0.90 -2.7 0.79 -3.2 0.3 24 IDS -
Pristine_248.9961+15.2730 16:35:59.06 15:16:22.80 15.644 0.003 15.197 0.004 14.995 0.004 15.567 16.20 0.02 -2.7 0.91 -2.6 0.77 -2.9 0.2 25 IDS -
Pristine_249.0724+08.8166 16:36:17.38 8:48:59.76 15.548 0.003 15.34 0.004 15.271 0.004 15.659 15.79 0.02 -3.2 1.00 -3.2 1.00 -2.9 0.3 18 IDS -
Pristine_249.1877+09.3434 16:36:45.05 9:20:36.24 15.715 0.004 15.53 0.005 15.47 0.005 15.853 16.00 0.02 -2.8 0.91 -2.9 1.00 -2.8 0.2 11 IDS -
Pristine_249.2041+08.0158 16:36:48.98 8:00:56.88 15.073 0.004 14.526 0.004 14.276 0.005 14.994 15.76 0.02 -2.7 0.97 -2.6 0.84 -2.8 0.3 16 IDS -
Pristine_249.4376+15.6411 16:37:45.02 15:38:27.96 15.464 0.004 15.004 0.003 14.814 0.004 15.369 16.03 0.02 -2.7 0.88 -2.7 0.89 -2.9 0.2 23 IDS -
Pristine_249.5798+14.8405 16:38:19.15 14:50:25.80 15.104 0.004 14.683 0.003 14.483 0.004 15.033 15.61 0.02 -3.0 1.00 -2.8 0.95 -3.1 0.4 15 IDS -
Pristine_249.7433+11.5502 16:38:58.39 11:33:00.72 15.21 0.003 14.979 0.004 14.907 0.004 15.218 15.51 0.02 -2.7 0.85 -2.9 0.98 -2.6 0.2 36 IDS -
Pristine_250.2873+10.8226 16:41:08.95 10:49:21.36 15.054 0.004 14.562 0.004 14.35 0.004 14.952 15.57 0.02 -3.4 1.00 -3.2 1.00 -3.3 0.4 17 IDS -
Pristine_250.6554+11.3717 16:42:37.30 11:22:18.12 15.962 0.004 15.597 0.004 15.439 0.004 15.958 16.41 0.02 -2.7 0.89 -2.7 0.79 -2.3 0.2 26 IDS -
Pristine_250.7976+13.7612 16:43:11.42 13:45:40.32 15.06 0.003 14.654 0.004 14.481 0.004 15.048 15.61 0.02 -2.3 0.12 -2.3 0.09 -2.8 0.2 21 IDS 1
Pristine_250.8993+08.8962 16:43:35.83 8:53:46.32 17.946 0.006 17.591 0.006 17.45 0.007 17.956 18.31 0.02 -3.4 1.00 -3.3 1.00 -2.0 0.2 16 ISIS 3
Pristine_251.0535+13.3261 16:44:12.84 13:19:33.96 15.377 0.004 14.849 0.004 14.622 0.004 15.275 16.04 0.02 -2.6 0.81 -2.6 0.75 -2.5 0.2 18 IDS -
Pristine_251.1705+09.8533 16:44:40.92 9:51:11.88 17.257 0.006 16.762 0.005 16.792 0.006 17.151 17.49 0.02 -3.9 1.00 -99.0 0.19 -2.0 - 24 ISIS -
Pristine_251.1776+08.7727 16:44:42.62 8:46:21.72 16.817 0.004 16.566 0.004 16.481 0.005 16.895 17.18 0.02 -2.3 0.23 -2.5 0.47 -2.3 0.3 19 ISIS -
Pristine_251.4082+12.3657 16:45:37.97 12:21:56.52 15.034 0.003 14.423 0.003 14.142 0.003 14.853 15.73 0.02 -3.3 1.00 -3.1 1.00 -3.0 0.2 45 IDS -
Pristine_251.4929+10.3710 16:45:58.30 10:22:15.60 16.495 0.004 15.647 0.004 15.047 0.004 16.173 17.63 0.02 -3.8 1.00 -2.6 0.90 -2.0 - 21 ISIS -
Pristine_251.5753+09.9949 16:46:18.07 9:59:41.64 15.396 0.003 15.207 0.004 15.158 0.004 15.461 15.67 0.02 -2.9 0.94 -2.9 1.00 -2.9 0.4 24 IDS -
Pristine_251.5842+09.0796 16:46:20.21 9:04:46.56 14.961 0.003 14.617 0.004 14.491 0.004 14.971 15.46 0.02 -2.0 0.00 -2.0 0.01 -2.1 0.2 14 IDS 1
Pristine_252.0040+16.5411 16:48:00.96 16:32:27.96 15.234 0.003 14.741 0.003 14.534 0.003 15.13 15.81 0.02 -2.9 1.00 -2.8 0.99 -2.4 0.2 36 IDS -
Pristine_252.0397+15.6477 16:48:09.53 15:38:51.72 15.562 0.003 15.104 0.003 14.912 0.004 15.481 16.15 0.02 -2.5 0.50 -2.5 0.51 -2.5 0.2 14 IDS -
Pristine_252.3929+14.6661 16:49:34.30 14:39:57.96 16.085 0.003 15.703 0.003 15.585 0.003 16.12 16.48 0.02 -3.1 1.00 -3.3 1.00 -3.1 0.3 21 IDS -
Pristine_252.6179+16.0546 16:50:28.30 16:03:16.56 14.147 0.003 13.564 0.003 13.299 0.003 14.033 14.94 0.02 -2.5 0.35 -2.4 0.18 -2.2 0.2 6 IDS -
Pristine_252.6308+11.8446 16:50:31.39 11:50:40.56 14.942 0.003 14.484 0.003 14.269 0.003 14.822 15.54 0.02 -2.6 0.70 -2.5 0.37 -2.9 0.3 20 IDS -
Pristine_252.6933+09.1211 16:50:46.39 9:07:15.96 16.015 0.004 15.067 0.004 14.565 0.004 15.719 17.25 0.02 -3.0 1.00 -2.7 1.00 -2.0 0.2 18 IDS 3
Pristine_253.2952+15.0543 16:53:10.85 15:03:15.48 15.147 0.004 14.881 0.004 14.784 0.005 15.271 15.51 0.02 -2.5 0.47 -2.5 0.59 -2.5 0.3 29 IDS -
Pristine_253.3828+16.1331 16:53:31.87 16:07:59.16 17.099 0.005 16.66 0.005 16.474 0.006 17.087 17.61 0.02 -2.9 0.99 -2.9 0.99 -3.1 0.2 18 ISIS -
Pristine_253.6749+12.1141 16:54:41.98 12:06:50.76 15.22 0.004 14.536 0.004 14.226 0.004 14.995 16.08 0.02 -3.1 1.00 -2.8 1.00 -2.8 0.3 14 IDS -
Pristine_253.8582+15.7240 16:55:25.97 15:43:26.40 14.915 0.004 14.367 0.004 14.134 0.005 14.883 15.58 0.02 -2.7 0.98 -2.7 0.97 -2.9 0.2 19 IDS -
Pristine_254.1728+15.9254 16:56:41.47 15:55:31.44 17.186 0.005 16.935 0.005 16.876 0.006 17.349 17.48 0.02 -2.9 0.95 -3.0 1.00 -2.5 0.3 28 ISIS -
Pristine_254.1988+15.9433 16:56:47.71 15:56:35.88 17.341 0.006 17.118 0.006 17.055 0.006 17.523 17.62 0.02 -2.9 0.97 -3.0 1.00 -2.3 0.2 22 ISIS -
Pristine_254.2237+15.9702 16:56:53.69 15:58:12.72 16.878 0.005 16.651 0.005 16.592 0.006 17.06 17.22 0.02 -2.4 0.24 -2.6 0.68 -2.1 0.2 25 ISIS -
Pristine_254.3661+14.4544 16:57:27.86 14:27:15.84 14.731 0.003 14.497 0.003 14.423 0.003 14.836 15.10 0.02 -2.2 0.06 -2.4 0.27 -2.8 0.4 24 IDS -
Pristine_254.3844+12.9653 16:57:32.26 12:57:55.08 14.936 0.003 14.31 0.003 14.045 0.003 14.759 15.71 0.02 -2.8 0.99 -2.8 0.99 -2.6 0.2 24 IDS -
Pristine_254.4297+12.4376 16:57:43.13 12:26:15.36 15.526 0.003 15.16 0.003 15.0 0.004 15.492 16.04 0.02 -2.3 0.09 -2.2 0.03 -2.5 0.2 18 IDS 1
Pristine_254.4574+12.0457 16:57:49.78 12:02:44.52 16.044 0.003 15.693 0.003 15.565 0.003 16.016 16.44 0.02 -2.9 0.98 -3.0 0.99 -3.4 0.3 16 IDS -
Pristine_254.5027+15.1412 16:58:00.65 15:08:28.32 15.92 0.004 15.689 0.005 15.648 0.005 16.092 16.18 0.02 -3.1 1.00 -3.2 1.00 -2.6 0.4 16 IDS 2
Pristine_254.5690+15.4952 16:58:16.56 15:29:42.72 14.297 0.003 13.63 0.002 13.64 0.002 14.194 15.16 0.02 -1.2 0.00 -2.7 0.96 -2.0 - 12 IDS -
Pristine_254.7197+16.464 16:58:52.73 16:27:50.40 17.757 0.006 17.072 0.006 16.474 0.005 17.611 18.68 0.02 -3.9 1.00 -2.5 0.58 -2.0 - 17 IDS 3
Pristine_256.2174+15.2382 17:04:52.18 15:14:17.52 16.882 0.005 16.211 0.005 16.086 0.005 16.862 17.38 0.02 -3.9 1.00 -4.0 0.99 -2.0 - 21 ISIS 2
Pristine_256.4064+11.0899 17:05:37.54 11:05:23.64 15.685 0.003 15.342 0.003 15.205 0.003 15.723 16.09 0.02 -2.8 0.95 -2.8 0.94 -2.9 0.3 26 IDS -
Pristine_256.6369+11.4251 17:06:32.86 11:25:30.36 17.343 0.005 16.656 0.004 16.513 0.005 17.183 17.86 0.02 -3.9 1.00 -4.0 1.00 -2.0 - 18 ISIS 2
Pristine_257.0191+11.6662 17:08:04.58 11:39:58.32 15.571 0.003 15.236 0.003 15.101 0.003 15.686 15.97 0.02 -2.8 0.96 -2.8 0.93 -2.0 - 20 IDS -
Pristine_257.2746+13.5894 17:09:05.90 13:35:21.84 15.235 0.003 14.718 0.003 14.555 0.003 15.417 15.84 0.02 -2.6 0.76 -2.8 1.00 -2.0 - 20 IDS -
Pristine_257.3131+12.8939 17:09:15.14 12:53:38.04 15.236 0.003 14.714 0.003 14.494 0.004 15.31 15.83 0.02 -3.0 1.00 -2.9 1.00 -3.2 0.2 22 IDS -
Pristine_257.3659+11.4131 17:09:27.82 11:24:47.16 15.452 0.004 15.063 0.004 14.92 0.004 15.5 15.95 0.02 -2.4 0.29 -2.5 0.52 -2.7 0.2 24 IDS -
Pristine_257.7137+11.5122 17:10:51.29 11:30:43.92 14.99 0.003 14.637 0.003 14.495 0.003 15.078 15.48 0.02 -2.2 0.04 -2.2 0.04 -2.7 0.3 31 IDS 1

